A posteriori error estimates for finite element discretizations of time-harmonic Maxwell's equations coupled with a non-local hydrodynamic Drude model

We consider finite element discretizations of Maxwell's equations coupled with a non-local hydrodynamic Drude model that accurately accounts for electron motions in metallic nanostructures. Specifically, we focus on a posteriori error estimation and mesh adaptivity, which is of particular interest since the electromagnetic field usually exhibits strongly localized features near the interface between metals and their surrounding media. We propose a novel residual-based error estimator that is shown to be reliable and efficient. We also present a set of numerical examples where the estimator drives a mesh adaptive process. These examples highlight the quality of the proposed estimator, and the potential computational savings offered by mesh adaptivity.

==> figures/bowtie/s080/curve.txt <==
iter nr_dofs true_error esti_error max_ecc max_ed max_egd max_ec
0 1446 7.96667 5792.33 0.169376 34.506 38.012 1929.62
1 2120 35.9613 13586 0.339913 87.2337 164.976 6765.71
2 2592 25.0203 7367.95 0.169088 62.2088 90.3794 4035.78
3 3132 18.5639 3115.25 0.0750685 35.6205 41.8112 1304.4
4 3514 9.49655 1137.83 0.0429478 14.3066 19.6338 552.055
5 3978 20.7929 2571.39 0.0892084 29.0789 44.3801 987.965
6 4434 25.687 2959.39 0.117015 46.3737 67.3572 1134.33
7 5010 22.6742 1232.34 0.0613382 26.2272 30.8675 753.089
8 5566 20.9152 1248.86 0.0401213 16.8283 25.9029 348.05
9 6046 17.7698 843.65 0.0333609 10.8476 18.2767 300.647
10 6606 13.3282 551.121 0.0298839 10.2302 9.99478 199.559
11 6918 12.1237 470.24 0.0203737 7.85538 9.25992 201.308
12 7422 14.651 845.205 0.0518011 17.1142 23.7209 540.991
13 7838 17.7605 682.487 0.0551468 10.5176 11.1497 203.877
14 8192 21.3174 513.693 0.0426003 9.5598 8.87169 171.34
15 8568 16.5495 390.374 0.0246905 6.54898 5.85225 154.6
16 8974 17.8026 313.153 0.0287375 9.2919 6.44213 72.8129
17 9430 13.757 185.691 0.0131119 3.85737 3.37028 41.5578
18 10052 16.1978 191.215 0.0101744 4.42939 3.51359 48.4826
19 10440 17.0159 199.495 0.0121834 5.37829 3.94542 42.7731
20 11042 19.5145 195.375 0.0114155 4.74677 3.26516 37.0672
21 11676 23.6123 237.245 0.0168401 6.42142 4.35029 45.3267
22 12490 25.3328 250.133 0.0199855 6.78999 4.42361 46.4467
23 13254 23.9456 236.543 0.0183677 7.16822 4.81225 54.9586
24 13738 17.5801 197.558 0.0139056 4.64087 3.62786 39.5881
25 14396 11.1565 125.226 0.00686307 3.43283 2.28347 21.9295
26 15258 9.03459 93.0432 0.00703776 2.2693 1.60426 16.8221
27 15988 8.32565 85.3005 0.00559024 2.10598 1.50613 15.9891
28 16690 7.56739 76.0761 0.00594276 2.10025 1.4288 13.1769
29 17682 6.96806 64.3607 0.00389708 1.56738 1.16077 14.203
30 18738 6.92869 57.0465 0.00387906 1.6093 1.16287 8.65648
31 19928 5.18353 42.1042 0.00281095 1.26263 0.797111 6.88393
32 20938 4.73278 39.0415 0.00212663 1.03521 0.847987 7.01101
33 21714 4.05429 34.8715 0.00240664 0.982516 0.82034 4.99383
34 22540 3.61521 31.2949 0.0019245 1.04846 0.79565 6.04617
35 23028 3.65029 29.945 0.0019679 1.02187 0.808211 4.41904
36 24206 2.47492 27.3519 0.00136118 0.998031 0.660834 4.77318
37 25062 2.05014 24.8045 0.00160181 0.75718 0.534405 5.53384
38 25414 2.04786 23.3149 0.00135734 0.748527 0.530449 3.89322
39 26200 1.76777 22.4268 0.00126421 0.647553 0.593415 5.29982
40 26416 1.63647 21.4944 0.00120031 0.589518 0.461383 3.89283
41 26902 1.59863 19.689 0.00125221 0.61524 0.411047 3.1997
42 27600 1.64976 20.0375 0.00139617 0.686287 0.481591 2.96435
43 28834 1.57299 19.2102 0.00119614 0.747626 0.520126 3.3421
44 29326 1.32026 16.9295 0.00133064 0.521638 0.401792 2.58092
45 30644 1.23699 16.2698 0.000917365 0.445143 0.323488 2.28346
46 31886 1.17142 14.3346 0.000977726 0.422365 0.297509 1.84971
47 33756 1.31442 13.7702 0.00102079 0.374879 0.303963 1.89195
48 34742 1.22333 12.6352 0.00093471 0.390046 0.3064 1.6304
49 36136 1.15918 11.567 0.000696356 0.378812 0.313301 1.34648
50 37644 0.867354 11.0221 0.000823131 0.35055 0.280645 1.60245
51 39216 0.767033 10.3228 0.000810911 0.385895 0.236827 1.89823
52 40154 0.664045 9.74388 0.000585178 0.325277 0.224827 1.54655
53 40900 0.666797 9.34296 0.000653419 0.34618 0.246742 1.19043
54 42166 0.620502 8.95544 0.000453059 0.396743 0.270368 1.62696
55 42696 0.553085 8.50989 0.000548241 0.303112 0.185179 1.15343
56 44142 0.527504 8.03371 0.000446941 0.267327 0.184956 1.1411
57 45170 0.487866 7.70617 0.000465775 0.183403 0.148095 0.981993
58 46382 0.449213 7.34325 0.000493951 0.196406 0.1452 1.07457
59 47090 0.461781 7.16634 0.000440391 0.220972 0.177101 0.900257
60 49548 0.413021 6.59714 0.000424432 0.20117 0.139783 0.74608
61 51362 0.391945 6.2636 0.000342683 0.213544 0.169004 0.978349
62 52322 0.372733 6.13512 0.000379863 0.194894 0.142575 0.766565
63 53342 0.35747 5.60369 0.000389509 0.164047 0.115212 0.612987
64 54852 0.340139 5.23671 0.000369493 0.169049 0.125208 0.552159
65 56154 0.296398 5.09744 0.000379884 0.163881 0.107755 0.607874
66 57908 0.300761 4.79618 0.000274805 0.161729 0.107403 0.561735
67 59552 0.293403 4.68872 0.000248567 0.191267 0.098351 0.68941
68 61216 0.294268 4.67964 0.00023244 0.154394 0.105287 0.617305
69 62252 0.266015 4.5035 0.000256531 0.15578 0.103319 0.463372
70 63774 0.247799 4.17898 0.000246843 0.132401 0.0865808 0.512072
71 65482 0.253158 3.99025 0.000222987 0.154564 0.0870946 0.448294
72 66802 0.234815 3.81825 0.000204339 0.103535 0.0763696 0.384286
73 68702 0.20397 3.614 0.000172148 0.106404 0.084738 0.38426
74 70354 0.194377 3.43145 0.000212831 0.107425 0.078497 0.331314
75 72446 0.195373 3.23446 0.000179052 0.110771 0.0901666 0.325017
76 73974 0.182722 3.10565 0.000174951 0.131578 0.0950926 0.31988
77 76522 0.167925 2.98166 0.00019192 0.0946912 0.0626549 0.276937
78 79368 0.156456 2.89426 0.000155093 0.0726418 0.0643243 0.385264
79 81128 0.146994 2.73173 0.000174335 0.0781308 0.0606691 0.249362


==> figures/bowtie/s080/curve_uniform.txt <==
iter nr_dofs true_error esti_error true_norm max_ecc max_ed max_egd max_ec
0 1478 10.7426 2960.25 87.4003 0.121824 16.3058 35.1375 1206.69
0 1512 8.49873 2652.83 71.4647 0.0593185 9.84933 59.9841 1810.22
0 1566 11.8623 4436.01 101.161 0.156469 28.6665 44.8227 1644.68
0 1634 21.4294 20355.1 221.542 0.515308 89.3406 231.183 17102
0 1734 11.0603 5283.67 87.9443 0.191829 43.415 45.268 2441.16
0 1874 9.36029 7347.04 31.2299 0.200569 39.777 52.0843 3340
0 1898 11.9148 5066.21 108.985 0.189408 42.4796 51.8822 2518.13
0 2004 17.268 6358.63 246.032 0.249617 48.8213 63.2146 3220.72
0 2100 7.28794 4803.58 32.2814 0.149723 31.1787 49.1625 2547
0 2196 7.47301 5939.46 25.8019 0.193049 36.4382 58.3426 3200.33
0 2390 6.97006 2976.46 39.1245 0.0646298 15.4197 31.21 1699.06
0 2594 6.15065 3698.52 30.9232 0.0529956 15.8911 44.6845 2310.48
0 2758 20.2956 7853.92 115.015 0.251038 94.952 94.8856 3721.1
0 3030 10.7439 6070.9 44.9786 0.116823 37.935 57.1463 3737.38
0 3188 10.9077 3379.26 66.4043 0.127088 35.2403 36.2545 1515.94
0 3400 15.9165 4793.75 117.518 0.128182 43.1496 48.4291 2157.22
0 3554 18.6043 8124.13 62.4671 0.17017 59.0169 87.6304 3048.6
0 3964 16.0447 4730.61 98.0201 0.114905 52.4128 48.5735 1785.9
0 4240 23.4953 6165.38 418.638 0.162965 49.4442 77.7548 3077.18
0 4648 19.0822 3287.88 264.692 0.110387 43.2794 57.058 1759.75
0 5072 27.4986 3489.98 737.725 0.0620454 26.477 37.0028 1630.11
0 5720 21.38 5762.53 44.5698 0.168276 66.0518 108.815 1987.57
0 6200 21.7651 5448.89 114.133 0.150392 56.4779 83.7233 2199.72
0 6806 18.2735 5504.81 120.911 0.174461 54.4941 75.2306 3233.3
0 7832 16.6092 3954.48 20.9248 0.075895 27.1474 44.2342 1553.98
0 8874 28.553 5744.7 107.52 0.148943 52.7739 73.6318 1493.23
0 10146 16.1668 2767.76 56.7423 0.0876532 36.392 45.5194 885.716
0 11526 23.5412 2592.93 312.154 0.109521 36.2856 44.4191 886.691
0 13456 18.6473 1345.84 277.767 0.0511862 18.6949 20.1654 292.426
0 16172 23.6064 1140.24 456.9 0.0285812 12.4455 18.7292 346.161
0 19426 13.939 650.072 119.63 0.0223843 11.262 11.4348 267.796
0 23640 13.002 289.733 98.5083 0.0142528 5.85205 4.55144 77.684
0 29602 24.6349 571.489 67.6966 0.0238771 11.5388 8.45874 124.849
0 37966 14.1705 225.719 59.0562 0.00943692 4.99378 4.2871 56.0689
0 52110 26.5199 269.427 54.0505 0.0122635 8.8749 5.69819 54.2801
0 82626 5.59111 70.3348 50.9819 0.00271807 1.6159 1.40489 13.7327


==> figures/bowtie/s090/curve.txt <==
iter nr_dofs true_error esti_error max_ecc max_ed max_egd max_ec
0 1446 12.08 2779.55 0.148748 23.9656 49.7079 1064.77
1 2130 14.2168 2498.33 0.0786806 16.7936 25.0616 1325.93
2 2646 11.0526 2297.41 0.0636902 19.4983 39.2534 773.194
3 3254 13.1877 2110.09 0.0478191 22.817 31.5767 896.527
4 3960 15.3268 1696.95 0.0443227 20.106 28.9763 433.186
5 4732 19.3448 2443.15 0.064901 29.3169 37.0472 722.68
6 5586 8.05338 703.571 0.0191922 7.35413 12.7963 149.319
7 6650 20.0871 620.007 0.0176923 7.30914 11.5624 138.539
8 7132 21.5707 647.074 0.0318832 9.3605 11.4036 195.701
9 7624 23.9137 858.582 0.0328529 12.7094 19.7321 272.223
10 8144 25.9053 629.793 0.0180067 7.56715 8.91255 216.732
11 8710 21.2833 1153.16 0.0286826 17.3147 17.8015 362.04
12 9108 23.3274 912.818 0.0400529 16.0499 13.5366 230.975
13 9582 19.3648 630.247 0.0227541 10.6434 14.572 158.631
14 10066 21.3269 825.804 0.0382513 11.1039 17.3964 269.196
15 10440 18.4664 478.367 0.0256722 8.25021 10.8171 170.06
16 10820 16.1232 494.488 0.0233875 9.37325 11.7051 224.331
17 11136 11.5297 157.379 0.00894461 2.99771 1.97402 32.0576
18 11830 13.9402 228.472 0.0129156 3.78015 3.00744 38.2936
19 12490 12.9028 174.664 0.0187086 4.28373 3.09237 36.753
20 13396 11.2502 107.762 0.0073026 1.70905 1.5706 22.9981
21 14148 11.6272 98.8161 0.00825113 1.93069 1.51341 20.4205
22 14928 12.4385 100.134 0.0095865 2.11458 1.84704 16.6104
23 15524 13.2527 115.04 0.0115942 2.75337 2.4221 20.9129
24 16788 14.5207 104.231 0.00676816 2.1415 1.31065 14.3673
25 18426 16.8021 120.993 0.00899961 2.59596 1.95982 23.2001
26 19912 20.3013 151.348 0.0122949 3.36875 2.15718 21.2867
27 20954 24.6139 197.788 0.0140755 3.73148 2.83874 28.1896
28 21872 25.5778 189.359 0.015027 4.45348 3.29009 25.3012
29 23484 17.2756 127.034 0.0112739 2.93572 2.31505 22.5205
30 24644 15.0859 106.52 0.00918207 2.65557 1.91884 16.5505
31 25674 11.899 80.4163 0.00696711 1.8604 1.28465 9.63324
32 26822 10.5612 68.7294 0.00619158 1.49425 1.11078 9.65619
33 29230 9.61629 61.3125 0.00469793 1.39996 1.00282 8.22277
34 30684 7.72978 54.9269 0.00418642 1.34734 0.954255 6.43933
35 31952 5.31251 44.3673 0.0032698 1.08016 0.751651 7.27865
36 32540 5.59052 44.8947 0.00368923 1.11167 0.835671 9.24676
37 33176 5.23572 40.2209 0.00374971 0.951459 0.706471 6.2281
38 35372 4.60642 37.146 0.00329215 0.911995 0.696945 4.79027
39 37058 3.84446 31.8996 0.0028832 0.862062 0.594032 3.80482
40 38542 3.58295 29.1613 0.00285204 0.778536 0.459859 3.3995
41 40162 2.8761 24.7064 0.00191345 0.679478 0.51844 2.88627
42 41906 2.36445 21.0587 0.00190588 0.562285 0.388094 2.20081
43 43776 1.83681 17.9936 0.00142646 0.514494 0.365178 2.3028
44 45174 1.75916 17.0202 0.0012893 0.531939 0.373011 2.14561
45 47114 1.65401 16.0891 0.00159241 0.455909 0.290217 1.6485
46 49832 1.44668 14.6755 0.0014629 0.391937 0.254986 1.58896
47 51852 1.39751 13.8794 0.00101501 0.412331 0.310112 1.6737
48 53576 1.27977 13.0922 0.00111813 0.414974 0.317915 1.27798
49 55642 1.11554 12.0112 0.000958559 0.433125 0.292787 1.80833
50 57026 1.06386 11.5729 0.00101132 0.372674 0.255791 1.72664
51 58072 0.981506 10.8299 0.000789976 0.294595 0.215451 1.465
52 59758 0.916865 10.4032 0.000832733 0.312873 0.188522 0.960908
53 62166 0.833698 9.78607 0.000664829 0.321459 0.195943 1.14309
54 64284 0.781567 9.08874 0.000732226 0.30896 0.169702 0.977661
55 66488 0.721907 8.56267 0.000749922 0.247332 0.151175 0.86884
56 68762 0.639171 7.86892 0.000803661 0.221144 0.135516 0.764376
57 71406 0.592804 7.43891 0.000626865 0.21118 0.12593 0.7656
58 73668 0.558164 7.05031 0.000667589 0.22062 0.133021 0.659382
59 76214 0.546029 6.5832 0.000490989 0.247017 0.153983 0.699149
60 78566 0.485679 6.03306 0.000420751 0.224401 0.10962 0.619607
61 82140 0.452818 5.63807 0.000381383 0.172462 0.095714 0.447511
62 86400 0.404797 5.13667 0.000421124 0.181294 0.103178 0.345191
63 91622 0.347035 4.66333 0.000367106 0.162985 0.0915052 0.304062
64 96316 0.302347 4.21399 0.000326447 0.148171 0.0734551 0.31901
65 100884 0.269319 3.79884 0.00029097 0.142967 0.0849395 0.255205
66 107458 0.234158 3.52627 0.000313781 0.1106 0.0763968 0.311457
67 113400 0.206209 3.24487 0.000188055 0.107295 0.0625129 0.233569
68 119686 0.189218 3.00164 0.000177806 0.100226 0.0561345 0.172172
69 127578 0.169483 2.73061 0.00019493 0.111663 0.0630906 0.224927
70 133284 0.149673 2.51523 0.000204125 0.122476 0.0661179 0.16687
71 139610 0.134881 2.30435 0.000139056 0.080462 0.0374682 0.18178
72 148028 0.121005 2.08323 0.000135485 0.0648776 0.0439473 0.122758
73 159622 0.104233 1.91005 0.000133179 0.072004 0.034917 0.0957586
74 170946 0.0920676 1.73792 0.00011859 0.0706179 0.0306282 0.0891128
75 183564 0.0797204 1.54591 9.09603e-05 0.0598056 0.0278986 0.0860073
76 201674 0.0700941 1.38318 6.64234e-05 0.0402467 0.0194188 0.054714
77 219664 0.0602337 1.23569 6.45377e-05 0.0338797 0.0209373 0.0569893
78 242564 0.052188 1.07306 7.12809e-05 0.028265 0.017896 0.0403842
79 272730 0.0450808 0.938573 5.18562e-05 0.0253064 0.0137785 0.0309321


==> figures/bowtie/s090/curve_uniform.txt <==
iter nr_dofs true_error esti_error true_norm max_ecc max_ed max_egd max_ec
0 1478 24.8104 6939.02 341.915 0.375073 61.8343 126.644 3184.2
0 1512 18.0903 7899.36 190.736 0.179749 21.758 136.828 6783.87
0 1566 31.6659 10820.6 359.848 0.583302 83.5605 159.497 5587.91
0 1634 30.4483 14936.5 129.176 0.56908 91.9387 191.486 7633.35
0 1734 12.8793 3127.05 146.71 0.188741 25.9541 46.3012 1365.46
0 1874 9.76438 3410.83 24.8578 0.214389 33.1569 75.0674 1577.36
0 1898 13.2041 4585.48 114.268 0.208656 29.5017 64.7693 2112.37
0 2004 12.6914 4168.31 83.2044 0.168645 37.0125 54.5376 1652.56
0 2100 10.5009 1927.63 90.2438 0.109665 17.5748 32.2865 904.114
0 2196 21.8843 3955.93 436.71 0.175845 28.0174 59.2631 2272.23
0 2390 13.8363 3736.98 158.488 0.143883 26.183 46.9252 2436.46
0 2594 22.4383 9830.47 185.738 0.392297 75.6041 178.795 6074.71
0 2758 11.6813 2503.17 102.942 0.0672812 13.5601 24.9037 1226.3
0 3030 9.71156 2165.86 65.9657 0.0919038 17.4145 25.4679 1341.26
0 3188 13.0202 4051.4 54.5934 0.148553 30.6432 45.3187 2428.05
0 3400 8.71289 2060.62 61.9318 0.0668845 12.732 20.1734 1010.43
0 3554 8.64023 2910.67 61.1487 0.0768495 18.196 35.2688 1592.12
0 3964 11.168 4395.01 31.4354 0.116137 29.878 36.5056 1661.43
0 4240 13.4548 7796.81 35.2083 0.189934 44.3629 93.1216 4345.71
0 4648 16.3047 4887.31 182.816 0.0777619 32.5866 45.4997 2661.93
0 5072 9.00275 1348.53 74.6797 0.0208905 7.35036 14.8533 725.788
0 5720 8.32928 1436 35.3222 0.0470243 16.5239 24.0265 484.272
0 6200 11.8107 1284.49 138.9 0.0192987 8.11402 15.1872 530.737
0 6806 10.6059 2808.94 48.985 0.0448234 21.9786 31.8568 1108.23
0 7832 9.79021 1676.01 28.9857 0.0399761 17.8735 31.2913 486.389
0 8874 10.4925 1766.05 55.11 0.0471674 15.1513 23.0154 468.281
0 10146 8.13821 1183.31 43.2962 0.0299967 11.3742 17.7198 400.089
0 11526 8.62294 1021.24 31.1846 0.0260748 11.4309 17.7759 233.589
0 13456 9.1958 1490.79 21.1824 0.0282275 13.9829 21.3464 601.319
0 16172 14.1193 1915.56 63.2275 0.0440256 18.2655 27.4535 549.94
0 19426 10.3165 560.968 100.448 0.016513 7.6644 10.667 94.866
0 23640 17.3322 665.391 277.924 0.0364143 17.5366 14.4167 247.194
0 29602 21.3946 800.804 312.389 0.0276918 12.8593 17.8391 241.388
0 37966 13.061 284.785 120.29 0.0119093 5.16874 4.22918 65.697
0 52110 11.2697 96.2032 76.4831 0.00358506 1.78769 1.42712 18.2152
0 82626 19.8714 156.768 66.1745 0.00565234 2.58834 2.11377 22.759
0 115648 12.9779 107.076 64.3664 0.00422089 1.9927 1.39513 14.0578
0 204374 2.58431 31.0743 63.7192 0.001262 0.587186 0.568204 8.16309
0 455274 0.651022 10.2592 63.7901 0.000533796 0.227367 0.252233 2.74317


==> figures/bowtie/s100/curve.txt <==
iter nr_dofs true_error esti_error max_ecc max_ed max_egd max_ec
0 1446 2.61352 1835.26 0.0493007 4.46894 20.3382 931.975
1 2782 20.7422 2976.66 0.0811693 28.6526 40.5417 862.008
2 3752 35.7933 5482.86 0.145444 66.5024 110.7 2339.36
3 4474 22.7522 2567.06 0.0478417 17.7252 26.7963 524.608
4 5426 30.9944 3272.15 0.0560314 27.7293 38.6103 920.055
5 6074 24.2152 2325.74 0.0497037 23.4697 28.3478 698.159
6 6590 29.7716 2469.66 0.0641092 24.2944 42.7953 583.768
7 6996 22.8535 1582.63 0.0403296 16.0325 25.4971 307.012
8 7878 33.7702 2026.16 0.0499413 23.9481 43.7243 402.177
9 8844 24.1548 1349.38 0.0404351 24.207 20.2763 294.633
10 10516 19.2469 817.219 0.0471344 15.2938 18.4265 234.46
11 11516 11.5494 517.552 0.0229177 10.5636 9.91197 176.655
12 12198 6.20789 398.157 0.0108971 6.28547 6.49951 108.456
13 12736 7.21408 222 0.0100411 5.48582 5.55187 82.2991
14 12974 3.40358 122.899 0.00522287 2.32887 2.23534 36.4401
15 13428 4.56407 137.967 0.00831195 2.3175 2.00317 37.7131
16 13866 8.41134 267.526 0.0158454 7.66248 5.57347 124.778
17 14378 7.73906 201.077 0.00853032 3.77895 5.00261 71.9296
18 14898 11.4324 237.171 0.0120615 5.43372 3.93343 56.397
19 15350 12.4508 232.998 0.0160776 4.6599 5.18822 50.979
20 16108 4.98076 106.294 0.00700031 2.05771 1.75498 24.9656
21 16750 2.88317 51.9689 0.00288245 1.02375 0.74032 9.68928
22 18230 2.80182 42.5832 0.00292195 0.888938 0.84371 6.47966
23 19568 2.13454 35.2187 0.00351168 0.938608 0.600154 6.43923
24 20456 1.5959 27.3289 0.00199551 0.66665 0.532241 5.58576
25 21416 1.14673 21.3188 0.00131663 0.399212 0.393344 4.19012
26 22164 1.17538 19.3284 0.00144643 0.472486 0.377917 3.59288
27 22642 1.00746 16.6465 0.00132252 0.460536 0.236845 3.37861
28 23624 0.982893 15.5158 0.00096071 0.318383 0.23662 4.63381
29 24066 0.994885 14.8303 0.000862013 0.278701 0.250879 2.53971
30 25482 0.940875 14.3691 0.00103627 0.318068 0.294932 2.86051
31 26350 0.979813 13.2455 0.000809858 0.325192 0.210477 2.63951
32 27512 1.11206 12.5082 0.000975847 0.304333 0.222735 2.55313
33 28512 1.25787 12.1908 0.000907124 0.262941 0.20067 1.83179
34 29566 1.66307 14.691 0.00182514 0.532324 0.351572 2.54126
35 30910 1.11967 10.2582 0.000728436 0.2718 0.238785 1.54316
36 32130 1.3511 10.4138 0.00070558 0.223365 0.196467 1.25731
37 33680 1.14922 8.26034 0.000912891 0.283083 0.163894 1.1463
38 34728 1.38472 8.31733 0.000682584 0.243371 0.184877 1.76749
39 35452 1.31166 7.7184 0.000617545 0.251883 0.176323 1.34495
40 36418 1.44005 7.54073 0.000775614 0.261791 0.176617 1.22918
41 37976 1.5097 7.53008 0.000651123 0.209873 0.155484 0.898492
42 39324 1.64125 7.74726 0.000701373 0.224186 0.132562 1.01952
43 40762 1.40795 7.25054 0.000744074 0.215885 0.131466 0.978353
44 43578 0.757999 5.91058 0.000467187 0.15548 0.110898 1.10305
45 44810 0.445091 5.21447 0.000471239 0.157792 0.0996145 0.622668
46 46470 0.370813 4.63241 0.000386948 0.119192 0.082669 0.586216
47 48750 0.42435 4.41041 0.000419733 0.14089 0.0906494 0.554923
48 51988 0.416173 3.89818 0.000383837 0.13462 0.0798562 0.44807
49 54096 0.249425 3.4164 0.00031845 0.10501 0.0656322 0.353662
50 55972 0.226909 3.09415 0.000265619 0.0867273 0.0520714 0.329369
51 58162 0.19514 2.83293 0.000288284 0.0871735 0.0537344 0.284958
52 60988 0.180353 2.56397 0.000189927 0.0752426 0.0624759 0.244626
53 63338 0.1494 2.36346 0.000170445 0.0666426 0.0447233 0.224515
54 66392 0.134 2.14956 0.00014411 0.0640758 0.0523254 0.205857
55 70660 0.117855 1.94098 0.000153989 0.0546276 0.0358131 0.217687
56 75032 0.107935 1.74599 0.000178331 0.0665173 0.0302154 0.146355
57 80626 0.102184 1.56287 0.000108013 0.0451167 0.0365389 0.122393
58 85080 0.0839024 1.43399 0.000115122 0.0433996 0.0255447 0.107202
59 89838 0.0739112 1.31368 0.000101875 0.0390889 0.0267982 0.110928
60 95940 0.0688299 1.1964 0.000100548 0.0391842 0.027757 0.0832113
61 101434 0.0579673 1.08136 7.25349e-05 0.0315984 0.02069 0.080487
62 111776 0.0538043 1.00013 6.55003e-05 0.0344848 0.0184782 0.0656281
63 121344 0.0484708 0.911821 6.57814e-05 0.0349341 0.0168355 0.0538281
64 128402 0.0395472 0.802073 6.76596e-05 0.0294603 0.0151323 0.0536865
65 138246 0.032651 0.700477 5.96041e-05 0.0223002 0.0118079 0.0516559
66 151642 0.0283254 0.605195 6.39649e-05 0.0185058 0.0119993 0.0265741
67 164908 0.0240294 0.529412 5.9071e-05 0.0150529 0.00900443 0.0459195
68 181282 0.0208645 0.460731 6.10631e-05 0.013734 0.00804936 0.0189524
69 202604 0.0177022 0.391251 6.2038e-05 0.0129547 0.00646089 0.0154943
70 227432 0.014508 0.33475 4.88372e-05 0.00982329 0.00551421 0.0122787
71 258258 0.0122301 0.286496 6.17669e-05 0.00964711 0.00470177 0.0150841
72 296874 0.0104075 0.239234 5.92745e-05 0.00649742 0.0044561 0.00723299
73 348130 0.00866467 0.196955 5.58659e-05 0.00593439 0.0038354 0.00647287
74 406678 0.00733215 0.159762 5.64249e-05 0.0036494 0.00250725 0.00381236
75 498318 0.00620096 0.131842 5.55366e-05 0.00294608 0.00191176 0.00291035
76 591460 0.00535494 0.108723 5.42686e-05 0.00250541 0.00171381 0.002327
77 720710 0.00455603 0.0889612 5.02611e-05 0.00207031 0.00118351 0.00221752
78 857584 0.00392025 0.0739512 4.95455e-05 0.00132704 0.000930151 0.00158541
79 1123762 0.00323226 0.0608381 3.3234e-05 0.00128035 0.000738055 0.000984402


==> figures/bowtie/s100/curve_uniform.txt <==
iter nr_dofs true_error esti_error true_norm max_ecc max_ed max_egd max_ec
0 1478 3.6232 1193.92 12.0761 0.0771889 9.68715 24.4405 785.673
0 1512 10.7029 2195.85 119.72 0.0347 4.80674 34.795 2022.53
0 1566 3.90739 1986.11 11.9777 0.106978 13.3405 38.3884 1445.58
0 1634 9.20845 5196.04 29.2345 0.292603 37.4176 108.227 3740.33
0 1734 4.0193 1824.5 16.469 0.0479214 4.57561 21.1001 955.109
0 1874 3.5597 1779.36 16.2678 0.0357616 6.04675 25.2828 1047.28
0 1898 6.90116 4425.58 12.5291 0.198308 27.2427 88.8704 2399.98
0 2004 8.334 5111.47 24.1252 0.16948 26.9391 70.8423 3842.14
0 2100 7.93518 1551.61 64.8918 0.02783 4.27324 18.0137 787.611
0 2196 6.13995 1531.97 40.0135 0.0234945 4.2466 18.6332 812.097
0 2390 31.3641 3808.52 1014.75 0.111613 19.2145 69.6377 2661.59
0 2594 9.64846 1816.96 89.4766 0.0578701 10.0833 32.5979 1123.06
0 2758 25.0493 1113.5 613.204 0.0425886 8.05485 16.2579 642.282
0 3030 4.36164 1653.05 20.8024 0.0257194 5.36211 21.1637 963.226
0 3188 10.1441 1390.4 108.69 0.0267265 7.37731 22.9372 837.371
0 3400 23.7549 1733.5 552.971 0.0444877 9.71237 30.3829 1137.23
0 3554 22.3188 2983.42 424.38 0.0821017 17.8622 55.8499 1686
0 3964 21.452 1643.21 426.388 0.045104 10.0386 26.5608 800.741
0 4240 21.3639 3378.99 438.613 0.0726829 21.2627 58.0396 1850.14
0 4648 16.8808 2392.55 227.301 0.0417697 13.3014 30.1381 1489.89
0 5072 20.9147 2194.65 374.226 0.0455025 12.9337 30.5363 1058.58
0 5720 34.136 9363.29 583.066 0.148272 68.588 108.975 3885.41
0 6200 29.1933 5682.24 439.62 0.085122 35.813 69.591 3039.98
0 6806 31.688 4201.69 776.011 0.133242 32.8983 100.185 2278.25
0 7832 23.6266 3542.74 345.6 0.0630334 28.4682 54.7325 963.348
0 8874 20.3454 3913.5 125.585 0.0601511 30.438 56.834 1145.12
0 10146 28.5475 4896.45 90.9305 0.0832823 41.1639 90.1407 1407.84
0 11526 30.736 4260.24 63.0058 0.0981723 48.4809 70.0346 1224.37
0 13456 23.2028 2713.25 64.2555 0.0553554 28.4534 58.2723 642.828
0 16172 29.1028 2973.57 340.926 0.0625609 25.8614 45.2805 763.52
0 19426 18.8262 1866.69 58.3443 0.0325507 15.0588 27.4897 466.284
0 23640 21.451 1677.92 82.3027 0.0365554 19.7472 28.1367 380.437
0 29602 11.8359 863.332 53.0951 0.0193418 10.0095 18.8138 166.657
0 37966 10.5627 535.252 31.4579 0.0179066 10.5164 8.74757 120.731
0 52110 15.1871 412.647 25.8924 0.0163653 9.4982 7.94198 130.767
0 82626 3.61257 98.9616 25.0984 0.00345675 1.80217 1.48683 28.1941
0 115648 1.82327 34.0671 24.5964 0.00132545 0.881043 0.52186 9.44224
0 204374 0.571715 16.2139 24.4732 0.000746027 0.481335 0.29982 7.04182
0 455274 0.133718 4.34191 24.3755 0.000228279 0.171004 0.0997397 1.31076
0 1810362 0.0296161 0.82919 24.3283 3.92838e-05 0.0276061 0.0238442 0.264385


==> figures/groove/s080/curve.txt <==
iter nr_dofs true_error esti_error max_ecc max_ed max_egd max_ec
0 18460 10.0439 3450.49 0.0735149 36.8945 30.4723 1076.13
1 19036 6.33711 1623.47 0.0479264 26.4412 21.4914 809.907
2 19692 6.21676 678.127 0.0231519 11.9454 8.48111 287.325
3 20608 2.64042 235.463 0.00674267 3.8806 2.85268 74.5391
4 21752 2.44103 183.017 0.00652777 4.18256 2.50993 72.5043
5 22844 1.68419 126.272 0.00329333 2.65665 2.02871 46.0318
6 23812 0.632456 76.7504 0.00230918 2.10345 1.4595 29.655
7 24928 0.431275 62.0466 0.00156248 1.01795 0.916482 25.4943
8 25860 0.364383 47.2733 0.00138999 1.00533 0.765459 15.9229
9 26660 0.279427 40.3105 0.000913439 0.92823 0.783619 17.0057
10 27648 0.186812 31.5379 0.000910296 0.587748 0.558968 13.2027
11 28868 0.158298 24.1932 0.000825766 0.603429 0.415388 6.55302
12 29924 0.149237 21.3221 0.000836202 0.576918 0.431058 6.29681
13 31348 0.127501 20.2666 0.000638228 0.611912 0.508567 6.72736
14 32760 0.0974101 16.9912 0.000757141 0.635214 0.307207 5.3222
15 33608 0.0777358 15.1078 0.00051082 0.40237 0.308816 5.62127
16 34648 0.079613 14.3384 0.000411493 0.37626 0.293139 4.02089
17 36192 0.0790602 13.7803 0.000276244 0.354748 0.30669 3.83402
18 37448 0.0705254 12.6553 0.000365884 0.39 0.284145 3.1563
19 39024 0.0615204 11.2487 0.000407977 0.339614 0.22462 3.63855
20 40444 0.0556595 9.49622 0.00038932 0.330059 0.232899 2.71998
21 41308 0.0491537 8.31484 0.000411279 0.308182 0.198512 2.59111
22 42960 0.042708 7.30787 0.000371988 0.36222 0.162388 1.75831
23 44360 0.0387781 6.47376 0.000440518 0.395301 0.138166 1.49709
24 45672 0.0346565 5.88097 0.000359137 0.334389 0.126918 1.35636
25 46840 0.0348645 5.65887 0.000376393 0.320189 0.144707 1.25058
26 48992 0.0270815 4.51478 0.000210383 0.207757 0.1124 1.17078
27 50592 0.0221892 4.14599 0.000159312 0.185305 0.110305 0.978414
28 52188 0.0219552 3.8512 0.000187327 0.203806 0.102194 0.917092
29 53592 0.0207062 3.49329 0.000195783 0.241856 0.0859441 0.66569
30 55600 0.020501 3.2086 0.00021529 0.244869 0.0921325 0.625325
31 58488 0.0157097 2.84865 0.0002115 0.16753 0.0837954 0.734188
32 59728 0.0149376 2.77121 0.000135574 0.142455 0.0843341 0.805287
33 61668 0.0139544 2.46567 0.000141964 0.131912 0.0796572 0.639021
34 63628 0.012423 2.2425 9.8326e-05 0.148698 0.0802645 0.524652
35 65496 0.0117312 2.2421 8.83892e-05 0.129444 0.0815327 0.653268
36 67296 0.0114583 2.02277 7.14944e-05 0.140878 0.0571251 0.442191
37 70584 0.0103572 1.91628 6.80341e-05 0.0941528 0.0583191 0.339572
38 73668 0.0095821 1.78951 8.47786e-05 0.105128 0.0578785 0.340515
39 77008 0.00904009 1.58577 7.25702e-05 0.0933409 0.0503457 0.296004
40 80132 0.00838078 1.40385 9.01887e-05 0.0910042 0.0479099 0.302481
41 88612 0.00815266 1.31246 7.4739e-05 0.100438 0.0510574 0.25693
42 92444 0.00792477 1.24734 7.23697e-05 0.11628 0.0465291 0.269131
43 95800 0.00716044 1.08067 7.90531e-05 0.105361 0.0466007 0.182877
44 98604 0.00667343 1.05345 7.90509e-05 0.104675 0.0536854 0.198787
45 103228 0.00636447 0.933364 8.71291e-05 0.112079 0.0370035 0.154321
46 106200 0.00645436 0.892207 9.58674e-05 0.120285 0.0366254 0.126497
47 112844 0.00569699 0.789981 6.5932e-05 0.0775402 0.0360898 0.134823
48 117500 0.00501799 0.747409 5.10914e-05 0.0860827 0.0311825 0.123303
49 119676 0.00519689 0.718747 6.18178e-05 0.0960949 0.0342802 0.0953473


==> figures/groove/s080/curve_uniform.txt <==
iter nr_dofs true_error esti_error true_norm max_ecc max_ed max_egd max_ec
0 18424 9.1863 3030.12 29.9489 0.0634513 31.0907 29.5164 963.934
0 19500 8.10934 1486.46 30.4978 0.0422835 21.1206 15.8135 566.619
0 20424 9.95117 2975.74 33.7619 0.0936531 46.4255 35.3206 1132.48
0 21660 7.51299 1494.51 34.3726 0.055694 24.4113 18.8026 608.074
0 22632 9.92008 1048.89 29.0489 0.0357753 17.6621 13.5919 462.597
0 23028 11.9497 1619.3 26.7997 0.0539792 27.9972 20.4009 746.837
0 23792 7.51514 1050.97 25.9855 0.0312343 18.3696 12.0822 369.589
0 24996 4.41524 561.911 25.3086 0.0179487 10.431 7.41996 250.865
0 26756 4.05028 521.482 25.2697 0.0116797 7.09304 5.29361 196.988
0 28664 4.20389 478.319 25.3189 0.0141491 9.4263 5.81596 185.434
0 30636 3.54296 324.01 25.4102 0.00837515 6.1511 4.88608 128.352
0 33700 3.14339 273.096 25.2469 0.00772291 5.88257 4.45345 110.503
0 36172 3.00606 232.16 25.079 0.00716754 5.43165 3.45196 98.3953
0 39144 2.15821 197.337 24.9383 0.00407808 3.04478 2.35824 70.9294
0 41996 2.62464 204.546 25.036 0.008632 6.11386 3.79987 118.031
0 45264 1.81814 152.713 24.7968 0.00582755 4.2286 2.70809 93.1111
0 48220 0.633234 76.0199 24.6964 0.00155795 1.23653 0.986326 20.2956
0 51636 0.660375 74.3651 24.6905 0.00204563 1.84573 1.27389 29.9962
0 58768 0.477828 56.6568 24.7057 0.00096442 1.06472 0.892887 16.6443
0 63260 0.440911 56.5223 24.7021 0.00107841 1.15368 1.02018 15.4053
0 70620 0.320892 48.1704 24.6952 0.00141935 1.39525 0.967257 23.7967
0 78388 0.258639 37.622 24.6819 0.000667327 0.748923 0.596559 11.2009
0 86828 0.258749 32.4406 24.6742 0.000753011 0.83386 0.883965 9.49915
0 93008 0.15854 28.9577 24.6584 0.000516843 0.586378 0.519371 10.9404
0 101804 0.127968 24.1821 24.6541 0.000388396 0.586447 0.375562 6.41116
0 120836 0.0850419 15.5251 24.6444 0.00027831 0.371866 0.303274 4.47175


==> figures/groove/s090/curve.txt <==
iter nr_dofs true_error esti_error max_ecc max_ed max_egd max_ec
0 18460 18.6529 14554.2 0.332773 114.064 172.189 6138.97
1 19108 13.4196 5888.28 0.165186 67.4235 77.346 2160.47
2 19744 10.9389 2229.01 0.0913069 42.4266 46.4235 1165.8
3 20836 9.36369 1499.9 0.102388 42.8717 42.7728 901.929
4 21840 3.00169 482.462 0.0114891 7.70009 5.26636 151.782
5 23004 2.42455 356.041 0.0103774 5.04435 3.17956 124.323
6 24296 2.00457 255.853 0.00965253 3.01053 2.73497 97.2204
7 26016 1.10182 189.18 0.00519651 2.7706 1.75651 61.1976
8 27540 0.801442 146.08 0.00588732 2.85104 1.69424 46.7027
9 28652 0.54943 118.337 0.00454948 2.56335 1.37367 41.9208
10 29784 0.373898 93.6629 0.00339363 2.3428 0.99708 33.9976
11 30964 0.3283 75.8188 0.00334876 1.17201 0.883815 21.464
12 32184 0.263441 66.1173 0.00265245 1.08295 0.693984 17.7331
13 33856 0.222901 59.8688 0.00189559 0.954428 0.567255 16.0092
14 34952 0.185783 51.4095 0.00150776 1.08803 0.510034 13.192
15 35940 0.184166 52.3175 0.00223608 0.851929 0.582272 21.5247
16 37052 0.167343 45.2228 0.00176124 0.930807 0.536517 11.8356
17 37880 0.13237 40.4178 0.00217582 0.971204 0.601523 10.4854
18 38956 0.11561 34.2285 0.00169289 0.81908 0.447043 9.15172
19 40512 0.10129 30.0132 0.00119021 0.770922 0.316212 8.31451
20 41804 0.094403 27.9475 0.00117343 0.660571 0.261068 8.12934
21 43312 0.0873218 24.347 0.00151145 0.550147 0.270484 5.24606
22 46848 0.0713748 20.2953 0.000885383 0.424908 0.23471 5.02508
23 47868 0.0682576 18.0533 0.000970023 0.508403 0.215189 4.99195
24 49132 0.0641049 17.9857 0.000708036 0.334572 0.215815 5.38665
25 50260 0.0551935 15.242 0.0006197 0.402496 0.178395 3.81925
26 51752 0.0520612 14.6528 0.000495177 0.33768 0.166716 3.44116
27 53028 0.0469475 12.6265 0.000624368 0.267224 0.13943 2.9672
28 54448 0.0447745 12.4704 0.000394954 0.347053 0.164322 2.79521
29 55900 0.0429492 11.3803 0.000430201 0.394874 0.182149 2.62353
30 57768 0.0402863 10.6453 0.000465218 0.443243 0.123852 2.62191
31 59404 0.0364167 9.78966 0.000337979 0.324621 0.110295 3.07998
32 60416 0.0348497 9.39702 0.000361648 0.34534 0.122084 3.15682
33 61256 0.0338537 9.13941 0.000336435 0.223093 0.113639 2.00759
34 63464 0.0314034 7.70993 0.000270759 0.249796 0.0914697 1.59157
35 66084 0.0279968 6.75569 0.000288675 0.27056 0.100119 1.49351
36 68688 0.0268534 6.44666 0.000342937 0.257612 0.106222 1.4488
37 70072 0.0255156 6.12909 0.000297658 0.223331 0.0992863 1.21963
38 72872 0.0243045 5.65575 0.000281689 0.248663 0.0747279 1.09413
39 75064 0.0240802 5.56954 0.000278222 0.323174 0.091755 1.16368
40 76880 0.0225885 5.21963 0.000279257 0.224322 0.0941993 1.24564
41 78160 0.0213875 4.87322 0.000280847 0.235566 0.0838208 1.44044
42 79812 0.0192312 4.5212 0.000170032 0.147475 0.064729 1.26459
43 82096 0.0183915 4.07578 0.000189045 0.159788 0.0676725 0.814556
44 84724 0.0169851 3.94605 0.000135397 0.161782 0.0605365 0.977841
45 86520 0.0157309 3.29631 0.000145818 0.175097 0.0611079 0.828235
46 88096 0.0151393 3.25549 0.000157298 0.145516 0.0590355 0.769765
47 89824 0.0144002 3.02734 0.000144866 0.158334 0.0545792 0.714134
48 90668 0.0145906 3.02427 0.000124204 0.160086 0.0535864 0.708342
49 92700 0.0135908 2.715 0.000141908 0.163702 0.0511774 0.560784


==> figures/groove/s090/curve_uniform.txt <==
iter nr_dofs true_error esti_error true_norm max_ecc max_ed max_egd max_ec
0 18424 27.3953 10631.4 198.899 0.560728 236.811 236.652 6017.94
0 19500 19.4187 6383.93 136.012 0.24416 98.178 108.801 2623.25
0 20424 22.5155 11278.6 353.145 0.262692 130.756 177.54 5996.48
0 21660 33.685 13457.8 175.408 0.501735 217.969 220.829 6283.04
0 22632 14.0694 4037.74 150.589 0.156675 68.5387 77.2343 1726.26
0 23028 13.694 3852.61 150.456 0.116249 55.124 62.844 1559.48
0 23792 17.2333 3705.28 141.025 0.110615 49.0033 52.164 1049.3
0 24996 19.3016 5151.5 130.233 0.349118 146.857 153.279 2952.03
0 26756 19.1071 4236.68 134.82 0.195743 86.7988 89.1375 1740.15
0 28664 5.18623 1102.6 124.977 0.0314141 14.7875 13.1652 364.6
0 30636 7.03458 1204.02 125.531 0.0258159 15.2252 11.859 377.093
0 33700 6.36431 1029.16 127.421 0.0372035 23.0307 17.5837 393.316
0 36172 7.24779 1074.75 128.317 0.0480005 19.9141 20.2036 520.552
0 39144 12.1579 1501.34 129.162 0.0446821 27.9196 19.4976 652.612
0 41996 12.6468 1582.4 129.57 0.0573294 32.0949 22.9483 844.954
0 45264 2.3931 425.864 130.445 0.0179819 8.60682 4.56704 154.275
0 48220 2.02688 345.623 131.587 0.0157635 7.60432 4.41044 149.959
0 51636 1.81157 279.031 131.766 0.00842076 6.07052 3.48521 107.626
0 58768 1.31374 252.671 132.015 0.00608452 4.83446 2.90702 106.142
0 63260 1.02677 242.424 132.075 0.00625757 5.09841 3.07449 109.204
0 70620 0.821531 234.895 132.262 0.00726966 5.6206 3.28142 120.161
0 78388 0.629498 182.543 132.372 0.0078781 4.4196 2.54538 89.4469
0 86828 0.497818 148.739 132.371 0.00473891 3.18292 1.95589 72.5514
0 93008 0.353597 105.764 132.449 0.0026275 2.04729 1.05332 31.3355


==> figures/groove/s100/curve.txt <==
iter nr_dofs true_error esti_error max_ecc max_ed max_egd max_ec
0 18460 5.30058 2785.91 0.0475502 19.0089 33.623 963.381
1 19000 8.35487 1312.58 0.0265392 12.9036 18.6469 451.578
2 19692 7.13546 1210.46 0.0503471 24.3749 24.5285 587.449
3 20428 10.6043 1616.11 0.0742798 35.508 40.8202 858.073
4 21592 7.16075 983.74 0.0388633 21.3094 17.934 477.647
5 22988 9.98654 734.002 0.0327604 16.9023 12.988 327.272
6 24656 3.70584 338.304 0.0151556 6.90162 5.57312 154.263
7 26196 2.1713 180.308 0.0075619 5.46646 3.0779 68.97
8 28240 0.78087 86.3138 0.00674772 2.14507 1.4917 32.1147
9 29692 0.414892 60.6229 0.00231123 1.09551 0.796668 17.5464
10 31216 0.288345 44.6398 0.00219427 0.813752 0.614498 12.4504
11 32776 0.231151 37.9488 0.0018144 0.767555 0.554548 9.71149
12 34284 0.202682 33.8969 0.00104132 0.639496 0.500687 9.05903
13 35720 0.171709 28.12 0.000955716 0.576741 0.286613 7.60295
14 37212 0.157841 26.1243 0.00112259 0.606022 0.37562 7.76783
15 39404 0.126137 22.7101 0.00117082 0.560625 0.319426 8.18826
16 41104 0.0997458 19.5009 0.00144088 0.533479 0.31228 6.7988
17 43076 0.0855814 16.5979 0.000761917 0.411499 0.275693 6.16503
18 44552 0.0746793 15.0424 0.000983922 0.303843 0.219465 4.27634
19 45992 0.068012 14.5708 0.000474999 0.331758 0.272756 5.87637
20 47468 0.0627052 12.1078 0.000575591 0.273789 0.191839 3.99872
21 48756 0.0536086 10.2584 0.000650625 0.233117 0.182614 2.8344
22 49964 0.0488609 9.36548 0.000410577 0.235498 0.14115 2.02198
23 52924 0.0455618 8.81211 0.000435734 0.209744 0.18103 2.30078
24 54604 0.038727 7.89501 0.000464101 0.206476 0.166444 2.42025
25 55792 0.0344203 7.51449 0.000295785 0.191795 0.111296 1.81318
26 57100 0.0315799 7.09209 0.000255868 0.19719 0.115701 1.62508
27 58344 0.0303506 6.78943 0.000253721 0.186457 0.102253 1.50246
28 60660 0.0273857 6.03752 0.000307663 0.160783 0.109758 1.20305
29 63104 0.0242622 5.19259 0.000219187 0.154276 0.0800322 1.27508
30 64308 0.0223976 4.79184 0.000225873 0.149221 0.0799785 0.841439
31 71300 0.020046 4.24159 0.000215677 0.161423 0.0801892 0.938083
32 72380 0.0199089 4.41354 0.000204035 0.171282 0.110747 1.38345
33 74516 0.0177296 4.03109 0.000225355 0.118348 0.0752587 1.07401
34 76760 0.0163772 3.57058 0.000222608 0.136666 0.0614586 0.91221
35 78864 0.015559 3.46724 0.000191249 0.131358 0.0656516 1.25968
36 80052 0.0151538 3.38369 0.000205152 0.1121 0.0809869 1.17565
37 81700 0.0141011 3.02525 0.000157262 0.126561 0.0738788 0.699772
38 83088 0.0132946 2.92238 0.000172973 0.0879157 0.0688472 0.916199
39 85132 0.0128166 2.67397 0.000206133 0.108069 0.0686166 0.604184
40 87712 0.0121584 2.57018 0.000245128 0.0978723 0.089317 0.857604
41 89004 0.0113705 2.30444 0.000166117 0.0991911 0.0564621 0.543752
42 90852 0.0106848 2.12482 0.000122443 0.0930853 0.048767 0.605187
43 91944 0.0102631 2.12216 9.06205e-05 0.102015 0.0506501 0.539472
44 93156 0.00994007 2.06968 0.000112896 0.087363 0.0447756 0.419614
45 95600 0.00935115 1.95664 8.8342e-05 0.0572424 0.0389974 0.523005
46 97104 0.00880735 1.80494 0.000101947 0.0640755 0.0468242 0.528115
47 98376 0.00908615 1.82415 0.000109961 0.0736005 0.041421 0.39444
48 100752 0.00839463 1.68077 9.74561e-05 0.0684379 0.0427855 0.364754
49 102876 0.00795985 1.46884 0.000109146 0.0698057 0.0306457 0.280349


==> figures/groove/s100/curve_uniform.txt <==
iter nr_dofs true_error esti_error true_norm max_ecc max_ed max_egd max_ec
0 18424 6.7145 2222.05 51.5343 0.0327719 17.4125 20.7552 701.022
0 19500 8.01863 2196.95 79.1703 0.0442384 20.5079 35.3682 820.179
0 20424 10.0053 4262.82 83.5336 0.150695 57.4144 88.6874 2629.05
0 21660 7.69608 1398.34 51.918 0.0405721 16.0604 20.8942 679.877
0 22632 4.95016 1058.63 27.2713 0.0339751 16.599 15.1358 385.664
0 23028 6.35852 979.118 45.7425 0.0306383 12.8366 16.8174 442.818
0 23792 2.63714 1101.78 15.2173 0.0318644 15.7908 24.9899 693.31
0 24996 10.655 651.68 129.165 0.0218291 9.03772 13.6092 311.762
0 26756 8.87064 3293.82 51.5757 0.0688852 30.066 57.4365 1332.21
0 28664 8.14296 942.949 39.749 0.0455273 22.4555 20.5451 360.905
0 30636 8.19697 859.044 28.1183 0.0270688 15.369 15.4249 365.069
0 33700 8.9992 1054.04 31.7652 0.0558826 27 25.0033 365.561
0 36172 9.55242 1090.96 31.6571 0.0490781 25.3272 29.5307 547.209
0 39144 7.59358 845.378 19.4571 0.0264942 16.7604 11.2908 293.904
0 41996 8.41786 681.796 19.9495 0.0252617 12.798 10.5751 285.535
0 45264 12.5635 962.8 16.598 0.0324906 19.0779 9.55048 248.864
0 48220 10.5105 779.117 16.1862 0.0397315 24.5456 12.9767 332.824
0 51636 3.66113 354.861 15.9492 0.0126066 6.76238 5.05285 135.192
0 58768 2.41085 230.232 15.8157 0.00882656 4.52048 3.53092 88.9227
0 63260 2.30777 216.841 15.8305 0.00803318 4.16466 3.59419 83.8769
0 70620 2.77489 247.375 15.8528 0.00927227 5.241 4.31826 91.8522
0 78388 2.16602 191.146 15.6464 0.0105883 5.91142 4.28814 102.567
0 86828 1.10984 121.48 15.5309 0.00631625 3.1773 2.75242 65.4124
0 93008 0.508862 69.7937 15.444 0.00259603 1.16852 0.975713 22.169
0 101804 0.418724 58.9659 15.4268 0.00258718 1.18344 0.701278 17.0752


==> figures/triangle/s070/curve.txt <==
iter nr_dofs true_error esti_error max_ecc max_ed max_egd max_ec
0 2823 2.33009 2593.14 0.114404 27.1609 34.6836 1435.61
1 3249 0.713409 494.971 0.0254475 7.17214 8.48705 400.659
2 4041 0.178365 79.5531 0.00639928 1.80177 1.09591 54.1996
3 5022 0.134607 31.9525 0.00512983 1.60632 0.778165 16.6493
4 6246 0.083988 18.6216 0.00328058 1.1426 0.525253 9.94014
5 7209 0.0492215 9.3011 0.00145427 0.681149 0.201777 4.42927
6 9090 0.0337773 5.95354 0.000417365 0.429982 0.126488 2.07157
7 10404 0.0236692 4.20141 0.00022435 0.195218 0.100831 1.35281
8 12099 0.018782 2.52892 0.000329752 0.215893 0.0858301 0.958
9 13146 0.0173109 1.93673 0.000262372 0.203348 0.0375543 0.469526
10 13929 0.0160579 1.79018 0.00027878 0.219386 0.0458169 0.478008
11 15687 0.0103565 1.30205 8.15553e-05 0.0902956 0.0355598 0.321348
12 17241 0.0103159 1.17578 0.000104415 0.10778 0.0325021 0.33639
13 18435 0.0101937 0.944112 0.000103784 0.124318 0.0211395 0.225113
14 19533 0.00812266 0.837167 7.67212e-05 0.0999126 0.0220746 0.191676
15 20760 0.00871684 0.839378 0.000101858 0.15139 0.0151266 0.284624
16 21660 0.00735316 0.651614 6.27583e-05 0.0784562 0.0145519 0.121266
17 23223 0.00735321 0.58219 6.9539e-05 0.0918473 0.0153065 0.106974
18 24903 0.00630237 0.535856 6.69778e-05 0.0874194 0.0166778 0.145205
19 25722 0.00583883 0.458813 4.98887e-05 0.0843763 0.0107202 0.116927
20 27279 0.00505288 0.366066 3.56606e-05 0.0683219 0.00938945 0.0710055
21 30225 0.00365059 0.340821 2.17056e-05 0.0387098 0.00914857 0.0728893
22 32454 0.00345657 0.306939 2.25321e-05 0.0430098 0.00920351 0.0654331
23 34362 0.00355729 0.25724 2.10488e-05 0.0377778 0.00898802 0.050775
24 35838 0.0036132 0.219154 2.54968e-05 0.0519352 0.00903184 0.0419583
25 36969 0.00270644 0.189913 1.09068e-05 0.019963 0.00812733 0.0358508
26 38958 0.00262928 0.171235 1.06345e-05 0.0200503 0.00693078 0.0298624
27 40587 0.00241857 0.141519 1.08019e-05 0.0231909 0.00444192 0.0201508
28 42228 0.00191553 0.130955 1.17346e-05 0.0134199 0.00560353 0.0228464
29 44226 0.00185054 0.117262 1.43447e-05 0.0178736 0.00411912 0.0164997
30 47352 0.00159494 0.101308 6.92742e-06 0.0144687 0.00386453 0.0202091
31 51333 0.00152046 0.101104 7.38416e-06 0.0150162 0.00364079 0.0163275
32 53361 0.0012985 0.0906843 6.58699e-06 0.00802557 0.00362111 0.0231096
33 54480 0.0012692 0.0844356 8.23404e-06 0.00819245 0.00354792 0.0136598
34 57588 0.00121586 0.0807432 4.58119e-06 0.00526098 0.0036162 0.0149888
35 60312 0.00111463 0.0672428 4.7727e-06 0.0068553 0.00357053 0.0119692
36 62385 0.0011026 0.0605677 5.11908e-06 0.00829321 0.00212052 0.00734872
37 64884 0.000888009 0.0568904 6.98283e-06 0.00398026 0.00207938 0.00926884
38 66855 0.000879465 0.0521807 7.2644e-06 0.00600242 0.00202732 0.00881279
39 69969 0.000885431 0.0503464 8.19207e-06 0.00766466 0.00169747 0.00942239
40 72876 0.000921011 0.0514272 3.83786e-06 0.00898915 0.0014763 0.00667302
41 75018 0.000829076 0.0478654 3.98971e-06 0.00937237 0.00180951 0.00808724
42 78042 0.000672202 0.0455296 4.30715e-06 0.00237307 0.00168836 0.012296
43 79374 0.000637164 0.039041 3.73049e-06 0.00240261 0.00154666 0.00591191
44 82086 0.000622738 0.0372045 3.94724e-06 0.00249098 0.00169305 0.00704207
45 84096 0.000555534 0.0367156 4.03569e-06 0.00313334 0.00136266 0.00558598
46 86160 0.000517983 0.0316619 4.30213e-06 0.00351303 0.00134508 0.00404818
47 92307 0.000529907 0.0298789 4.52995e-06 0.00450457 0.00151412 0.00393477
48 95298 0.000487889 0.0259371 3.1362e-06 0.00244135 0.00103256 0.00390348
49 99246 0.000482349 0.0256644 3.14167e-06 0.00296996 0.00139531 0.00511868


==> figures/triangle/s070/curve_uniform.txt <==
iter nr_dofs true_error esti_error true_norm max_ecc max_ed max_egd max_ec
0 2760 2.70478 4094.92 1.35163 0.1176 27.6166 38.972 2371.28
0 3042 3.49693 4948.68 1.58469 0.242542 59.2644 77.5531 3259.03
0 3165 1.36885 1351.81 1.25716 0.0892886 14.1922 21.9233 829.615
0 3366 1.14833 1032.33 1.26432 0.077254 12.0157 19.3121 712.449
0 3471 1.19227 1079.57 1.25924 0.0809601 12.6561 20.0877 759.971
0 3579 1.20458 794.637 1.2857 0.0637208 11.5132 17.5752 574.084
0 3840 1.22346 822.776 1.27991 0.0719442 11.8179 18.868 622.678
0 3882 1.08512 701.563 1.29667 0.0618119 10.8057 17.0649 548.057
0 3987 0.900662 548.041 1.34316 0.052686 10.6323 14.9852 433.206
0 4554 0.692446 502.183 1.40863 0.0388488 9.12652 13.8055 406.174
0 4554 0.821483 575.981 1.38124 0.0453285 11.2722 15.2001 385.724
0 4953 0.781816 559.454 1.39834 0.0427896 10.3032 14.5804 396.626
0 5376 0.688731 442.894 1.38616 0.0463351 11.7271 14.6379 418.821
0 5817 0.517132 466.83 1.46419 0.0290455 8.6804 11.6777 429.395
0 6297 0.69735 444.058 1.37892 0.0468335 11.674 14.6876 418.719
0 6753 0.498299 160.717 1.62053 0.0165319 5.89779 6.05099 94.6117
0 7413 0.471712 136.234 1.6397 0.0167219 5.94041 5.91718 93.0625
0 7944 0.571298 176.12 1.63563 0.0239036 7.75676 7.68221 150.836
0 8646 0.645931 185.528 1.61119 0.0256916 8.10526 8.25271 145.337
0 9351 0.434582 107.88 1.65356 0.0120232 4.8708 4.81927 63.183
0 10635 0.319802 88.411 1.69258 0.00735081 3.63848 3.36374 52.032
0 11841 0.444629 114.143 1.64944 0.0110052 4.41984 5.44934 65.4141
0 13098 0.365594 89.9203 1.69966 0.0116394 4.98257 4.27444 62.0414
0 13773 0.186779 54.8077 1.728 0.00412875 2.24988 1.73141 24.2857
0 15042 0.184436 53.7243 1.72827 0.00427685 2.20716 1.72699 24.7252
0 17706 0.165097 44.3044 1.73854 0.00329358 2.13515 1.66973 22.8892
0 20304 0.144596 40.8173 1.73945 0.00280474 1.87584 1.50068 19.9701
0 23571 0.114728 31.3324 1.74442 0.00222664 1.66314 1.13094 16.9696
0 27216 0.0856073 23.152 1.75021 0.00144832 1.17423 0.7869 10.884
0 33339 0.0791308 20.1899 1.7529 0.00130983 1.21413 0.865886 12.302
0 40380 0.0607751 14.2848 1.75684 0.00091983 0.889811 0.524478 7.47228
0 51108 0.0437073 9.22572 1.75881 0.000744976 0.617388 0.277349 4.06748
0 58518 0.0377782 7.89738 1.76051 0.000445244 0.509222 0.287217 3.75308
0 81237 0.0262026 3.76297 1.7617 0.000350885 0.344912 0.160115 1.55095
0 103383 0.0202908 3.13335 1.76207 0.00026178 0.32905 0.121616 1.52179


==> figures/triangle/s100/curve.txt <==
iter nr_dofs true_error esti_error max_ecc max_ed max_egd max_ec
0 2823 6.90984 5481.13 0.116834 25.4747 57.922 4256.13
1 3375 4.59864 1398.11 0.0376688 11.0633 35.4793 911.239
2 4419 8.51487 2650.23 0.095112 35.3566 39.542 1733.79
3 5589 4.78485 270.894 0.0261016 6.15555 5.93824 105.4
4 6570 5.92116 302.319 0.0200091 4.8143 5.68964 95.9289
5 7416 2.99147 141.656 0.0201397 3.38985 2.40064 41.4301
6 8490 1.37458 78.0161 0.00953786 1.88896 1.40011 23.9855
7 9588 0.976785 59.832 0.00807641 1.73543 1.06213 22.3247
8 10728 0.575839 44.9443 0.00384313 1.01514 0.474996 12.7605
9 11874 0.553765 36.8822 0.00371568 0.913529 0.517916 10.8496
10 12930 0.481849 32.1423 0.00516917 0.997677 0.483403 8.96989
11 14079 0.372693 27.9631 0.00301292 0.786237 0.415962 9.66028
12 15354 0.250275 21.4975 0.00199196 0.546046 0.302169 5.73536
13 16473 0.196843 17.6922 0.00203 0.482324 0.288417 4.18751
14 17541 0.15524 15.1017 0.00147823 0.419497 0.178265 3.58327
15 18978 0.124944 13.0264 0.00116636 0.413908 0.136542 3.97559
16 20109 0.116745 11.6142 0.00120527 0.33999 0.16517 3.33576
17 21027 0.101198 9.4822 0.00101077 0.362323 0.110527 2.28136
18 22323 0.0856821 8.30795 0.00123235 0.28643 0.108134 2.18841
19 23481 0.0770436 7.46796 0.000888587 0.314534 0.113081 2.03816
20 24558 0.063751 6.64771 0.000665571 0.341176 0.101422 2.34554
21 25269 0.0570839 6.06626 0.000529725 0.237476 0.0675645 1.68718
22 26457 0.0483026 5.3862 0.000451402 0.172786 0.0583791 1.16867
23 28425 0.0421805 4.86172 0.000493529 0.148863 0.0544312 1.20832
24 29901 0.0396283 4.26195 0.000715633 0.158137 0.057463 0.950498
25 30591 0.0361373 3.72936 0.000342052 0.17403 0.0362115 0.768144
26 32496 0.0365326 3.64083 0.000358511 0.179902 0.0463274 0.75047
27 34662 0.033028 3.01499 0.000340076 0.163845 0.0364967 0.563415
28 37011 0.0290891 2.74698 0.000390101 0.17327 0.0356528 0.495702
29 38655 0.0272932 2.51361 0.000461854 0.187234 0.0346572 0.564382
30 39888 0.0221589 2.14243 0.000351478 0.104069 0.0249057 0.471931
31 41172 0.0209615 2.03511 0.000265388 0.106452 0.0204958 0.387404
32 42483 0.0206716 2.02248 0.000249981 0.103809 0.0244834 0.384053
33 44052 0.0188564 1.72363 0.000360755 0.124919 0.0192831 0.321809
34 45423 0.0175653 1.49121 0.000151766 0.120275 0.0211402 0.281999
35 46734 0.0166517 1.3887 0.000139587 0.119681 0.0196774 0.269799
36 48432 0.0147207 1.24548 0.000140971 0.111439 0.0212837 0.23426
37 50007 0.0133452 1.11688 0.000168752 0.0853353 0.0169733 0.198187
38 52197 0.0123702 0.98787 0.000117916 0.0955129 0.0116907 0.17891
39 53955 0.011559 0.886843 9.81484e-05 0.0857729 0.0108743 0.134385
40 56526 0.0100168 0.796669 0.000114369 0.0583264 0.0106963 0.106588
41 59073 0.00969526 0.805981 0.000126469 0.0697953 0.0106616 0.195446
42 60165 0.00951861 0.742843 9.00772e-05 0.0762309 0.00776501 0.111531
43 62277 0.00828217 0.668239 4.71156e-05 0.039579 0.00729287 0.0884175
44 65220 0.00784591 0.617371 6.75736e-05 0.0427602 0.00618076 0.0811862
45 67935 0.00751836 0.563446 7.06085e-05 0.0507836 0.0065193 0.074624
46 70332 0.00736694 0.5233 6.40617e-05 0.0596241 0.00687885 0.0626311
47 73989 0.00597538 0.460918 6.92888e-05 0.0393675 0.00556442 0.0853402
48 76668 0.00568227 0.422954 4.06981e-05 0.0403779 0.00652148 0.0715934
49 80553 0.00552549 0.405886 4.15606e-05 0.0453604 0.00738127 0.0574979


==> figures/triangle/s100/curve_uniform.txt <==
iter nr_dofs true_error esti_error true_norm max_ecc max_ed max_egd max_ec
0 2760 8.38802 6317.65 55.1608 0.115388 28.9076 66.6726 4123.8
0 3042 4.85854 8127.6 7.58 0.207523 51.5625 69.6925 3970.87
0 3165 9.31386 16909.6 8.97034 0.272678 94.0481 145.723 9453.85
0 3366 9.28802 18113.7 7.35608 0.210886 62.7456 149.612 11101
0 3471 9.19618 17404.7 7.73065 0.208798 63.589 143.601 10680.9
0 3579 5.4116 8584.5 12.2781 0.116025 36.9642 71.1254 4329.38
0 3840 5.90447 5191.49 10.778 0.112989 34.7317 115.747 4380.61
0 3882 6.00904 8884.46 16.9141 0.121587 38.6755 73.5135 4489.93
0 3987 7.47327 5097.37 53.6911 0.12808 36.3463 53.8007 3318.25
0 4554 10.9947 21733.4 10.0471 0.262838 70.0038 125.265 14647.2
0 4554 11.3885 6516.52 120.42 0.128486 33.0676 60.5711 3524.82
0 4953 8.94586 5182.14 80.1393 0.112901 30.644 52.5652 2924.98
0 5376 5.02583 4633.22 9.56478 0.0545091 13.6254 57.4444 2961.93
0 5817 11.8511 8108.78 42.628 0.16649 40.1479 121.213 4732.88
0 6297 6.34266 6623.73 9.83962 0.0851572 20.141 80.1254 4041.48
0 6753 10.4598 8652.26 36.8998 0.155704 44.5572 119.541 6438.99
0 7413 5.65925 1079.23 36.0196 0.0298073 8.55941 18.5755 697.94
0 7944 3.87657 1238.9 16.0877 0.0415278 11.3156 25.129 799.144
0 8646 12.0493 2658.58 80.1141 0.13795 53.8682 66.3582 1780.55
0 9351 6.31224 3692.26 32.4317 0.0669643 24.869 79.8902 2627.53
0 10635 6.8736 778.948 51.5136 0.0355513 13.756 17.4597 520.694
0 11841 5.09713 584.429 26.9268 0.0331176 10.8556 11.7055 257.758
0 13098 5.80847 767.363 37.8387 0.0326295 10.2653 12.2417 291.792
0 13773 5.47207 576.501 35.0789 0.0234715 11.3016 13.8357 268.58
0 15042 5.99543 771.074 29.4007 0.0350346 13.993 12.8175 270.037
0 17706 6.1029 731.762 26.8419 0.0359138 12.0486 12.9381 284.611
0 20304 7.82201 875.288 27.3519 0.0703593 23.7673 19.9023 308.412
0 23571 5.96124 420.402 23.1876 0.0284698 8.98983 8.24366 151.505
0 27216 6.11057 391.328 22.734 0.0153296 6.71425 6.72676 130.142
0 33339 4.51624 257.174 22.1051 0.0107176 4.41008 3.96372 79.2665
0 40380 2.85666 160.12 21.8128 0.00648933 3.15011 2.07927 43.9222
0 51108 1.2558 93.7988 21.7634 0.00390513 1.96941 1.24962 31.7735
0 58518 0.869676 67.6109 21.7133 0.00248495 1.32632 0.825668 19.3164
0 81237 0.412296 43.4817 21.6805 0.00161384 0.92811 0.561794 14.8462


==> figures/triangle/s130/curve.txt <==
iter nr_dofs true_error esti_error max_ecc max_ed max_egd max_ec
0 2823 1.71065 1567.82 0.0434919 5.90978 19.0488 981.159
1 3375 2.3651 1516 0.0148226 5.54267 18.2303 1070.25
2 4524 2.16573 403.705 0.0104177 4.43121 6.26102 228.685
3 5493 1.95682 389.209 0.00873685 3.4891 7.22778 193.543
4 6528 3.29488 291.941 0.00837126 3.42364 4.09124 138.381
5 7848 2.38155 111.562 0.00851827 2.76203 3.03069 60.0904
6 8871 1.78764 92.6209 0.00686271 2.10219 1.51003 28.1788
7 10104 1.23974 44.9859 0.00242621 1.15321 0.896568 13.1164
8 11337 1.17721 29.0935 0.00143994 0.669814 0.436988 7.8622
9 12573 1.12865 29.5566 0.00212558 1.20775 0.676972 14.0847
10 13521 0.986778 23.3011 0.00168285 0.461846 0.454035 6.89378
11 14634 0.962775 20.455 0.00127542 0.451159 0.324915 5.04674
12 15636 0.712195 18.1943 0.00158195 0.469981 0.392369 4.31533
13 16911 0.538334 13.7902 0.00109723 0.501654 0.345689 4.56921
14 18099 0.521764 12.596 0.00106997 0.312818 0.222837 2.58287
15 19668 0.463208 10.2023 0.00101554 0.273362 0.202804 2.51828
16 20910 0.420461 10.0192 0.000819758 0.26509 0.197627 2.47808
17 21633 0.364304 9.20798 0.000878557 0.2973 0.25108 2.58743
18 22887 0.298605 7.57787 0.000736809 0.246049 0.124384 1.25997
19 24219 0.248929 6.77301 0.000464052 0.175084 0.167579 1.30896
20 25686 0.190396 5.79653 0.00056924 0.168912 0.126219 0.906182
21 28140 0.136388 4.2263 0.000383399 0.181536 0.0609881 0.601046
22 31980 0.105068 3.61163 0.000489361 0.143574 0.0818159 0.59934
23 34962 0.0770122 3.05329 0.000305124 0.133566 0.060464 0.528516
24 36906 0.0652112 2.60849 0.000285345 0.141363 0.0420494 0.368519
25 39816 0.0634282 2.29435 0.000304226 0.0900523 0.042076 0.371004
26 42135 0.0397676 1.82337 0.000184064 0.0673071 0.0317273 0.274165
27 47007 0.034474 1.53965 0.000144695 0.0675219 0.0254753 0.234025
28 49746 0.0250978 1.30812 0.000170548 0.0516967 0.0238504 0.183886
29 53220 0.0229996 1.14629 0.000130176 0.0556856 0.0189284 0.170683
30 55617 0.0187346 0.974929 8.7138e-05 0.0542933 0.0197456 0.154643
31 58113 0.0155769 0.827977 0.000119075 0.0347741 0.0176622 0.0977316
32 61215 0.0131698 0.699892 8.91995e-05 0.0288489 0.0118778 0.133294
33 64074 0.0123579 0.656906 0.000107787 0.0324757 0.0135132 0.0804198
34 67737 0.0105713 0.557778 5.97483e-05 0.0309862 0.00959198 0.0643292
35 72279 0.00922 0.490393 6.51305e-05 0.0353267 0.00720077 0.0452317
36 80568 0.00716783 0.40603 5.94146e-05 0.0303982 0.00685691 0.0452109
37 85785 0.00564162 0.345641 4.87068e-05 0.0172912 0.00564218 0.0293516
38 92154 0.00494764 0.276183 5.45355e-05 0.0171145 0.00480085 0.02316
39 99621 0.00428091 0.231291 3.12574e-05 0.0190625 0.00443058 0.0396047
40 104151 0.00377665 0.205164 2.43454e-05 0.0155963 0.00254908 0.0179082
41 114450 0.00309031 0.175331 2.95563e-05 0.010726 0.00275502 0.0112364
42 127293 0.00262176 0.146026 1.96395e-05 0.00527161 0.00217295 0.0127103
43 137586 0.00220126 0.121395 1.40921e-05 0.0046636 0.00197381 0.00854376
44 148086 0.00187264 0.102835 1.35495e-05 0.00516054 0.0014873 0.0104281
45 159735 0.00168672 0.0904136 1.05381e-05 0.00568496 0.00120009 0.00663194
46 172656 0.00140719 0.0769756 7.17298e-06 0.00341651 0.00120621 0.00524052
47 188691 0.00116602 0.0606647 5.92001e-06 0.00218778 0.000792325 0.0038299
48 207354 0.00101262 0.0505262 5.38806e-06 0.00229223 0.000827297 0.00265697
49 234228 0.00086563 0.0408181 6.39361e-06 0.00290766 0.000614417 0.00260568


==> figures/triangle/s130/curve_uniform.txt <==
iter nr_dofs true_error esti_error true_norm max_ecc max_ed max_egd max_ec
0 2760 1.37695 1400.12 0.87943 0.0427948 3.69463 28.3362 1028.24
0 3042 1.54544 2508.43 0.96411 0.0733841 8.80889 31.823 2017.48
0 3165 2.09489 2620.58 1.38778 0.0534811 12.5747 34.4799 1314.23
0 3366 3.24984 4640.91 1.55053 0.0996324 19.1935 69.2991 2514.86
0 3471 2.88079 4056.77 1.63429 0.0880017 17.4281 63.593 2112.38
0 3579 1.97883 721.612 4.11346 0.0096126 2.79386 9.09919 367.777
0 3840 3.3872 847.572 11.7728 0.0143599 4.05827 9.66248 407.384
0 3882 1.85214 739.749 3.63516 0.00970335 2.82375 9.00898 379.362
0 3987 2.20125 470.283 5.06745 0.00930422 2.07606 8.33469 224.815
0 4554 1.78498 1433.23 2.45116 0.0168264 6.38887 16.783 600.592
0 4554 1.64479 1617.26 2.07529 0.0232443 7.65226 23.8449 896.519
0 4953 1.67941 1141.66 2.84832 0.01599 5.02631 15.2665 727.456
0 5376 1.70889 787.159 2.84189 0.00875186 2.38345 10.0785 435.965
0 5817 1.68138 1696.82 1.3938 0.0190558 5.59889 18.3436 1078.52
0 6297 2.04799 822.706 4.00993 0.00902217 2.26475 9.84476 511.804
0 6753 2.06026 1391.17 2.80254 0.0227189 7.6938 17.6463 649.277
0 7413 1.10099 802.384 0.852539 0.0123264 4.85411 8.52721 383.637
0 7944 1.05531 460.437 1.04437 0.00723729 2.78992 6.65334 187.917
0 8646 3.04574 3387.49 1.43681 0.0406738 12.7724 42.4369 2143.65
0 9351 1.84796 1243.27 2.61084 0.0122944 3.38938 15.5884 894.652
0 10635 3.26891 708.291 9.49672 0.0116213 3.82536 15.4923 320.861
0 11841 2.08279 690.676 3.35588 0.0151289 4.14896 13.7642 330.786
0 13098 2.14634 1097.64 4.54641 0.0122344 3.78 14.763 813.931
0 13773 3.18336 1079.82 8.07534 0.0134611 5.7603 16.7766 612.209
0 15042 1.98902 185.403 4.17556 0.00374847 1.56662 2.86505 71.8324
0 17706 2.1607 514.693 3.49086 0.00820748 3.8515 12.5937 284.82
0 20304 2.65898 654.793 2.51388 0.0120357 5.07152 9.07766 202.407
0 23571 3.18376 422.419 9.11306 0.00946023 4.05736 5.70106 109.262
0 27216 2.44572 313.571 5.11296 0.00877323 3.2545 4.58221 118.691
0 33339 3.02999 260.709 3.63881 0.00775731 4.33513 3.13132 77.3651
0 40380 2.25804 155.459 3.09101 0.00443745 2.22004 2.72214 52.9335
0 51108 2.74239 121.696 3.42365 0.0102777 3.53572 3.53178 39.2078
0 58518 3.16619 132.009 3.76226 0.00655705 2.92815 5.42042 72.2407
0 81237 0.950287 34.7868 3.73664 0.00121221 0.670417 0.636601 9.11594
0 103383 0.672944 20.8538 3.80129 0.000895069 0.528472 0.425502 5.94334
0 162513 0.400057 12.816 3.81628 0.000451044 0.253097 0.210844 1.95444
0 233733 0.177115 6.63542 3.8227 0.000252564 0.177813 0.12114 1.83923

